SLAY: Geometry-Aware Spherical Linearized Attention with Yat-Kernel

We propose a new class of linear-time attention mechanisms based on a relaxed and computationally efficient formulation of the recently introduced E-Product, often referred to as the Yat-kernel (Bouhsine, 2025). The resulting interactions are geometry-aware and inspired by inverse-square interactions in physics. Our method, Spherical Linearized Attention with Yat Kernels (SLAY), constrains queries and keys to the unit sphere so that attention depends only on angular alignment. Using Bernstein's theorem, we express the spherical Yat-kernel as a nonnegative mixture of polynomial-exponential product kernels and derive a strictly positive random-feature approximation enabling linear-time O(L) attention. We establish positive definiteness and boundedness on the sphere and show that the estimator yields well-defined, nonnegative attention scores. Empirically, SLAY achieves performance that is nearly indistinguishable from standard softmax attention while retaining linear time and memory scaling, and consistently outperforms prior linear-time attention mechanisms such as Performers and Cosformers. To the best of our knowledge, SLAY represents the closest linear-time approximation to softmax attention reported to date, enabling scalable Transformers without the typical performance trade-offs of attention linearization.

==> data/cosformer_loss.dat <==
Step Loss
500 7.4607
1001 7.1226
1502 6.9385
2003 6.7731
2504 6.6259
3005 6.4808
3506 6.3822
4007 6.2881
4508 6.1228
5009 6.0009
5510 5.8881
6011 5.7628
6512 5.6976
7013 5.5801
7514 5.5102
8015 5.4354
8516 5.3964
9017 5.3007
9518 5.2568
10019 5.1983

==> data/cosformer_ppl.dat <==
Step PPL
500 1738.36
1001 1239.66
1502 1031.22
2003 873.99
2504 754.40
3005 652.48
3506 591.22
4007 538.14
4508 456.14
5009 403.79
5510 360.73
6011 318.25
6512 298.14
7013 265.10
7514 247.19
8015 229.39
8516 220.60
9017 200.48
9518 191.86
10019 180.97

==> data/linear_loss.dat <==
Step Loss
500 7.4767
1001 7.0787
1502 6.7560
2003 6.5179
2504 6.2725
3005 6.0925
3506 5.9479
4007 5.7758
4508 5.6793
5009 5.5573
5510 5.4970
6011 5.4291
6512 5.3527
7013 5.2960
7514 5.2745
8015 5.2176
8516 5.1888
9017 5.1578
9518 5.1285
10019 5.0884

==> data/linear_ppl.dat <==
Step PPL
500 1766.49
1001 1188.82
1502 859.68
2003 676.78
2504 529.27
3005 442.50
3506 382.91
4007 322.48
4508 293.56
5009 259.57
5510 243.93
6011 228.04
6512 211.53
7013 199.66
7514 195.46
8015 184.62
8516 179.40
9017 173.93
9518 168.67
10019 161.99

==> data/performer_loss.dat <==
Step Loss
500 7.5135
1001 7.1177
1502 6.8503
2003 6.6652
2504 6.5269
3005 6.4373
3506 6.3182
4007 6.2614
4508 6.1696
5009 6.0353
5510 5.9576
6011 5.8842
6512 5.8190
7013 5.7325
7514 5.6934
8015 5.6263
8516 5.5874
9017 5.5298
9518 5.5103
10019 5.4524

==> data/performer_ppl.dat <==
Step PPL
500 1832.56
1001 1233.66
1502 944.18
2003 784.63
2504 683.26
3005 624.74
3506 554.59
4007 523.95
4508 477.98
5009 417.93
5510 386.70
6011 359.30
6512 336.64
7013 308.74
7514 296.90
8015 277.64
8516 267.04
9017 252.10
9518 247.24
10019 233.32

==> data/slay_loss.dat <==
Step Loss
500 7.0586
1000 6.5368
1500 6.1375
2000 5.8116
2500 5.6047
3000 5.4824
3500 5.4001
4000 5.2535
4500 5.1868
5000 5.1101
5500 4.9986
6000 4.9702
6500 4.9103
7000 4.8294
7500 4.7947
8000 4.8103
8500 4.7267
9000 4.7095
9500 4.7163
10019 4.676

==> data/slay_ppl.dat <==
Step PPL
500 1162.81
1000 690.09
1500 462.91
2000 334.16
2500 271.70
3000 240.43
3500 221.44
4000 191.24
4500 178.89
5000 165.69
5500 148.20
6000 144.06
6500 135.68
7000 125.13
7500 120.87
8000 122.77
8500 112.92
9000 110.99
9500 111.75
10019 107.35

==> data/softmax_loss.dat <==
Step Loss
500 7.4607
1001 6.9356
1502 6.5100
2003 6.0163
2504 5.5681
3005 5.3346
3506 5.2265
4007 5.1308
4508 5.0961
5009 4.9952
5510 4.9090
6011 4.8817
6512 4.8381
7013 4.7568
7514 4.7724
8015 4.6908
8516 4.6996
9017 4.6841
9518 4.6544
10019 4.6417

==> data/softmax_ppl.dat <==
Step PPL
500 1738.40
1001 1028.19
1502 671.83
2003 410.08
2504 261.95
3005 207.38
3506 186.14
4007 169.15
4508 163.38
5009 147.70
5510 135.51
6011 131.85
6512 126.23
7013 116.37
7514 118.21
8015 108.94
8516 109.90
9017 108.21
9518 105.04
10019 103.73

==> data/yat_exact_loss.dat <==
Step Loss
500 7.5632
1001 7.1538
1502 6.7704
2003 6.3468
2504 5.7667
3005 5.4633
3506 5.2943
4007 5.1168
4508 5.0192
5009 4.9050
5510 4.8684
6011 4.8011
6512 4.7393
7013 4.6964
7514 4.6691
8015 4.6401
8516 4.6228
9017 4.5947
9518 4.5851
10019 4.5747

==> data/yat_exact_ppl.dat <==
Step PPL
500 1921.05
1001 1276.89
1502 871.55
2003 571.19
2504 319.46
3005 236.06
3506 199.10
4007 166.83
4508 151.14
5009 135.01
5510 130.17
6011 121.72
6512 114.59
7013 109.52
7514 106.60
8015 103.57
8516 101.79
9017 98.96
9518 98.04
10019 97.03

==> data/yat_spherical_loss.dat <==
Step Loss
500 7.5594
1001 7.2115
1502 6.9340
2003 6.6849
2504 6.3210
3005 5.8591
3506 5.4820
4007 5.2922
4508 5.1597
5009 5.0596
5510 4.9933
6011 4.9821
6512 4.8838
7013 4.8393
7514 4.8222
8015 4.7850
8516 4.7567
9017 4.7345
9518 4.7218
10019 4.7180

==> data/yat_spherical_ppl.dat <==
Step PPL
500 1913.79
1001 1353.74
1502 1028.41
2003 801.92
2504 555.84
3005 350.65
3506 240.17
4007 198.82
4508 174.24
5009 157.66
5510 147.50
6011 145.86
6512 132.10
7013 126.35
7514 124.21
8015 119.68
8516 116.35
9017 113.82
9518 112.38
10019 112.00
